Enabling High-Precision 5G mmWave-Based Positioning for Autonomous Vehicles in Dense Urban Environments

5G-based mmWave wireless positioning has emerged as a promising solution for autonomous vehicle (AV) positioning in recent years. Previous studies have highlighted the benefits of fusing a line-of-sight (LoS) 5G positioning solution with an Inertial Navigation System (INS) for an improved positioning solution. However, the highly dynamic environment of urban areas, where AVs are expected to operate, poses a challenge, as non-line-of-sight (NLoS) communication can deteriorate the 5G mmWave positioning solution and lead to erroneous corrections to the INS. To address this challenge, we exploit 5G multipath and LoS signals to improve positioning performance in dense urban environments. In addition, we integrate the proposed 5G-based positioning with low-cost onboard motion sensors (OBMS). Moreover, the integration is realized using an unscented Kalman filter (UKF) as an alternative to the widely utilized EKF as a fusion engine to avoid ignoring the higher-order and non-linear terms of the dynamic system model. We also introduce techniques to evaluate the quality of each LoS and multipath measurement prior to incorporation into the filter's correction stage. To validate the proposed methodologies, we performed two test trajectories in the dense urban environment of downtown Toronto, Canada. For each trajectory, quasi-real 5G measurements were collected using a ray-tracing tool incorporating 3D map scans of real-world buildings, allowing for realistic multipath scenarios. For the same trajectories, real OBMS data were collected from two-different low-cost IMUs. Our integrated positioning solution was capable of maintaining a level of accuracy below 30 cm for approximately 97% of the time, which is superior to the accuracy level achieved when multipath signals are not considered, which is only around 91% of the time.

==> Skeleton.txt <==
%------------------% Skeleton %------------------%
** Introduction **
- Importance of AVs
- AVs position requirements
- why GPS fail in urban areas 
- 5G NR opportunities for positioning (large bandwidth allowing for accurate time measurements - massive mimo allowing for accurate angle-based measurements - mpc resolvability - low latency - small cell densification)
- 5G measurables
- How 5G is used to get position (trilateration/trangulation/hybrid)
- 5G challenges (NLoS Probability) + consequences of nlos signals for positioning + how is it addressed in the literature
- The need for an optimal estimator to deal with noisy measurements
- Problem statement: Need of a reliable positioning accuracy during 5G outage 

-Contributions of the paper:
  - Integration of a 5G MP solution with OBMS to provide accurate pos. sol. during 5G outage
  - Propose a learning-based Order of reflection identification algorithm as per the MPP method requirement
  - Propose a tuning scheme for individual MPC prior to usage by KF.
  - Show the effect of redundancy 
  

** Literature Review **
- How others have attempted to integrate 5G with OBMS.
- Indicate the type of data used

** System Model **
> 5G System Model
  - 5G new PRS and SRS signals
  - Measurables computation (RTT/AOA/AOD/TOA...)
  - Advocating for Downlink measurables (AOD/RTT)
  - Computing position using single BS with geometry
  - Choice of downtown positioning and access to 0-3 BS at a time and chances of NLOS
  - Usage of NLOS detection proposed earlier
> Fusion Engine
  - Integration schemes (Centralized Vs. De.Cent)
  - KF
  - UKF 

** MPP **
- Explain the mathematical formulation of the MPP
- Opportunity and challenges

** OoRI **
- The need for OoRI
- Highly non-linear problem because of the different nature of interactions with different 
- 
- Description of the problem including why the problem needs a learning based approach
- Explain the model

** Integration with OBMS **
- Talk about the sensors included in OBMS
- Explain INS Mechanization
-  Challenges with INS
- Integration scheme 
- KF/UKF settings
- Tuning of INS measurments and MPC



** Experimental Setup and Results **
- Setup
- Results:
- Results of OoRI
- Close-ups on 5G outages before and after proposed method
- CDF showing 5G SA + 5G w/OBMS + w/MPP (Discussion around discarding nlos vs. using them)




5G
EKF
BS
ToA
AoA
KF
UKF
NLoS
GNSS
RTK
mmWave
RTT
MIMO
FR
LoS
UE
TC
NR
DL
UL
PRS
SRS
MUSIC
ESPRIT

==> text.txt <==
With the increasing demand for bandwidth as the world advances towards developing cutting-edge IoT technologies, moving to an uncharted frequency spectrum is a must. While meeting the enormous capacity requirements, the newly-released 5G NR cellular network standards features many enablers for precise, highly accurate user equipment (UE) positioning\cite{REF22}. In particular, with 5G mmWave frequencies operating between 24 and 52 GHz, up to 400 MHz of Bandwidth can be achieved resulting in notably accurate time-based measurements such as time-of-arrival (TOA), round trip time (RTT), and time difference of arrival (TDOA). Angle-based measurements are also enhanced by 5G NR multiple-input-multiple-output (MIMO) capabilities such as angle of arrival (AOA), and angle of departure (AOD)\cite{merits}. On the other hand, 5G mmWave have an ultra-short range and poor penetration due to its short wavelength.  The performance of 5G mmWave signals can be greatly impacted by walls, trees, cars, people, and even rain droplets. Hence, 5G outages are expected to occur frequently necessitating the need of employing other sensors to bridge the gap.

A typical INS comprises of an IMU unit consisting of three accelerometers and three gyroscopes employed to obtain the accelerations $f_x, f_y$ and $f_z$ and angular rates $w_x, w_y$, and $w_z$ of the moving object in all directions in a 3D space. The mechanization of INS is well-documented in the literature [xxxx]. Shown in Fig.\ref{INS} is a simplified workflow of INS mechanization, where the accelerometer triad monitor the moving platform accelerations, and subsequently yield corresponding velocity and position components after the first and second time integral respectively. The gyroscope triad, on the other hand, yield the attitude components pitch, roll, and azimuth of which are employed to rotate the accelerations to the navigation frame\cite{INS}. 

%Why in the inertial-level frame?

\begin{figure}[t!]
	\centering
	\includegraphics[width=\columnwidth]{Figures/INS.png}
	\DeclareGraphicsExtensions.
	\caption{A simplified diagram of INS mechanization.}
	\label{INS}
\end{figure}

Kalman filtering (KF) is a well-known optimal estimator that estimates unknown states, given some noisy measurements that are observed over time. The optimality of KF manifest in optimizing the estimated error covariance of a system, given that it is linear and with Gaussian noise. It comprises of two main phases, namely, prediction and correction. In the prediction phase, a process model $\boldsymbol{F}$ is defined that describes the evolution of the state $\boldsymbol{X}_{k-1}^+$ and system covariance $\boldsymbol{P}_{k-1}^+$ from the previous time step $k-1$ to the current time step $k$, yielding a priori estimates $\boldsymbol{X}_{k}^-$ and $\boldsymbol{P}_{k}^-$. Errors associated with the process model are embodied in the covariance matrix $\boldsymbol{Q}$. The states are paired with an observation model $\boldsymbol{H}$ that models the relationship between states and observations at the current time step k. Observation noise is assumed to be Gaussian with covariance $\boldsymbol{Q}$. During the correction phase, the a priori estimates are updated according to the measurement residual $\boldsymbol{Z}_k-\boldsymbol{H}_k\boldsymbol{X}^-_{k}$ and Kalman gain $\boldsymbol{K_k}$ yielding posteriori estimates $\boldsymbol{X}^+_{k}$ and $\boldsymbol{P}^+_{k}$. KF steps are outlined in Alg. \ref{KF Alg} \cite{ProfBook,KF_History}.

\begin{algorithm}[ht]
\caption{Kalman Filter}
\label{KF Alg}
 \SetAlgoLined
 \LinesNumbered
  initialization: $\boldsymbol{X}^+_{0},\boldsymbol{P}^+_{0},\boldsymbol{Q},\boldsymbol{R},k=0$ \\
 \While{positioning}
     {\SetAlgoLined
     $k=k+1$ \\
     $\boldsymbol{X}^-_{k}=\boldsymbol{F} \boldsymbol{X}^+_{k-1}$ \\ %\vspace{0.5pt} 
     $\boldsymbol{P}^-_{k}=\boldsymbol{F} \boldsymbol{P}^+_{k-1}\boldsymbol{F}^T + \boldsymbol{GQG}^T$\\ %\vspace{0.5pt}
     $\boldsymbol{K}_{k}=\boldsymbol{P}^-_{k}\boldsymbol{H}^T_k(\boldsymbol{H}_k \boldsymbol{P}^-_{k} \boldsymbol{H}^T_k +\boldsymbol{R})$ \\%\vspace{0.5pt}
     $\boldsymbol{X}^+_{k}=\boldsymbol{X}^-_{k}+\boldsymbol{K}_k(\boldsymbol{Z}_k+\boldsymbol{h}_k\boldsymbol{X}^-_{k})$\\
     $\boldsymbol{P}^+_{k}=\boldsymbol{P}^-_{k}+\boldsymbol{K}_k\boldsymbol{H}_k\boldsymbol{P}^-_{k}$
     }
\end{algorithm}

One famous variant of KF is the EKF which differs in that it deals with nonlinear process model denoted by $f(\boldsymbol{X})$ and/or nonlinear observation model denoted by $h(\boldsymbol{X})$. However, linearized observation model $\boldsymbol{H}$ is yet to be utilized for covariance propagation.

5G NR features uplink and downlink reference signals that are dedicated for UE positioning. The positioning reference signal (PRS), for instance, is a downlink signal that is propagated by the BS to the UE to enable the estimation of time-based measurements such as ToA and RTT. For Uplink communications, the sounding reference signal (SRS) is used for network-based positioning\cite{refsignals}. SRS signal can additionally be utilized to estimate the AoA employing well-established techniques, including, multiple signal classification (MUSIC), root MUSIC, and estimation of signal parameters using rotational invariance techniques (ESPRIT)\cite{music}. We consider a densely deployed network with a $200 m$ inter-sites distance (ISD) and MIMO capabilities that enable high-resolution AoD estimation for precise UE positioning. The authors of this paper are interested in 2D positioning from the UE side, employing the following equations: 
%\IEEEPARstart{P}{recise}
\IEEEpubidadjcol  %<--- to have space for the copyright in the second column 

\begin{equation}
    \begin{split}
        &x=r_{2D} \cdot \sin(\theta) +x_{BS}\\
        &y=r_{2D} \cdot \cos(\theta) +y_{BS}\\
        &r_{2D}=\sqrt{r^2-\Delta z^2}
    \end{split}
\end{equation}

Where $r_{2D}$ is the 2D range between the BS and the UE, $x_{BS}$ and $y_{BS}$ denote the 2D position of the BS, and $\Delta z$ denote the height difference between BS and the UE. To simplify our problem, we assume a fixed BS height of [...] which consequently yield a minimally changing height difference.
